Enhancement of Lithium in Red Clump Stars by the Additional Energy Loss Induced by New Physics

Since 7Li is easily destroyed in low temperatures, the surface lithium abundance decreases as stars evolve. This is supported by the lithium depletion observed in the atmosphere of most red giants. However, recent studies show that almost all of red clump stars have high lithium abundances A(Li)>-0.9, which are not predicted by the standard theory of the low-mass stellar evolution. In order to reconcile the discrepancy between the observations and the model, we consider additional energy loss channels which may come from physics beyond the Standard Model. A(Li) slightly increases near the tip of the red giant branch even in the standard model with thermohaline mixing because of the 7Be production by the Cameron-Fowler mechanism, but the resultant 7Li abundance is much lower than the observed values. We find that the production of 7Be becomes more active if there are additional energy loss channels, because themohaline mixing becomes more efficient and a heavier helium core is formed.

==> coverletter.txt <==
Dear editor,

I am writing to submit our manuscript entitled "Enhancement of Lithium in Red Clump Stars by the Neutrino Magnetic Moment" for consideration as a research paper in The Astrophysical Journal Letters.

The aim of this Letter is to propose a new scenario that explains high Li abundances observed in red clump stars. This study is motivated by a recent paper (Kumar et al., Nature Astronomy, 2020), who discovered that all of red clump stars in the Milky Way have higher Li abundances than those predicted by the standard low-mass stellar model. We find that the Li abundance in red clump stars is enhanced and the discrepancy is mitigated if the magnetic moment of neutrinos is considered in the stellar model. Since the effect of the neutrino magnetic moment on the observable surface elemental abundances has not been studied, we believe that these findings will be of interest to the readers of your journal.

The authors would like to suggest the following scholars as potential referees because they are familiar with the low-mass stellar evolution.

Dr. Simon W. Campbell (Monash University)
simon.campbell@monash.edu

Dr. Takuma Suda (The University of Tokyo)
suda@resceu.s.u-tokyo.ac.jp

Prof. Carlo Giunti (Istituto Nazionale di Fisica Nucleare)
giunti@to.infn.it

Prof. Tsutomu Yanagida (Shanghai Jiao Tong University)
tsutomu.tyanagida@ipmu.jp

Prof. Masahiro Kawasaki (The University of Tokyo)
kawasaki@icrr.u-tokyo.ac.jp

Prof. Wako Aoki (National Astronomical Observatory of Japan)
aoki.wako@nao.ac.jp

Sincerely,
Kanji Mori

==> referee_comment.txt <==
Dear Prof. King,

We thank the referee for extensive comments. The paper is now significantly enhanced after expanding it to address the referee remarks. We describe the enhancements below in detail as we provide answers to specific questions. We believe that the paper is now much more complete. All changes are printed in red in the revised manuscript.

Reviewer's Comment:
The paper presents a possible solution to the lithium problem in red giants where the lithium abundances are enhanced during the tip of the red giant branch (RGB) and the red clump (RC) phase, based on a recent result by Kumar et al. (2020, Nature Astronomy, 2020, 4, 1059). The authors implemented the effect of the neutrino magnetic moment (NMM) into the public stellar evolution code MESA, and obtained an increase in lithium abundance at the tip of the red giant branch. They insist that the observed lithium enhancement in RC stars can be partly explained by additional energy loss in the center of low-mass stars, although only the NMM is not sufficient to reproduce the observed values.

I think the novelty of this paper is a major concern. As shown below, I am concerned about some parts of the manuscript. At least, the authors need a substantial revision of the current version of the manuscript by extending the model computations and discussions. In that case, I would recommend the authors to submit a paper as a normal paper, not a letter paper. Otherwise, the authors need to clarify and strengthen the novelty of the paper that is sufficient for publication in Monthly Notices of the Royal Astronomical Society Letters. Whichever of the options the authors choose, the paper can be acceptable if my comments are appropriately considered.

Reply: The referee understood the main thesis in this paper well, and considers that this topic is appropriate for publication. Following the referee's recommendation, we submit this paper as a regular article in Monthly Notices of the Royal Astronomical Society. We are thankful for this report including several helpful suggestions and comments. Now that our model is extended to include wider masses and metallicities and stellar evolution is discussed in more detail, we believe that our paper is sufficient for publication.

[Major comments]

Reviewer's Comment:
As stated above, the paper is weak in novelty as it is. I think the novelty of the paper is not to consider the additional source of neutrino energy loss, but to point out the connection between the delay of the core helium-flash at the tip of the RGB and the increase of lithium in the surface by the Cameron-Fowler (CF) mechanism (although this is still not significant in novelty). This idea is distinguished from the scenario proposed by Schwab (2020, ApJ, 901, L18) who assumes an ad-hoc mixing during the He-core flash. Consideration of the NMM will be one of the candidates to change the evolution of red giant stars.

Considering the following uncertainties and model dependence, I do not think the authors’ argument on the additional energy loss channel is convincing. The following three points seem to dilute the importance of the NMM. I would expect the authors to provide more comprehensive discussions. If the authors consider seriously the connection between the growth of the helium core and lithium enhancement, they need a careful discussion by following the previous papers by Lattanzio, Charbonnel, and others.

Reply: We provided a more comprehensive discussion by answering three points raised by the referee.  

Reviewer's Comment:
1. Stellar evolution
The authors computed stellar models with MESA code by changing the neutrino loss rates, according to their prescription on the neutrino magnetic moment (NMM). The authors found an increase in the mass of the helium core by up to 0.04 Msun by increasing the neutrino energy loss rates, according to Fig. 3. However, it is hard to believe that minor changes in the energy loss rate shown in Fig. 1 result in significant changes in the growth of the helium core at the tip of the RGB. What makes a big difference in the evolution around the tip of the RGB?

Reply: The reason why the He core mass significantly increases can be understood from energetics. The temperature in the core gradually increases as the star evolves because the gravitational energy is released. The energy released near the TRGB is estimated to be around 100 erg/g/s (e.g. Section 2.5.2 in "Stars as laboratories for fundamental physics: the astrophysics of neutrinos" by Raffelt). On the other hand, if we assume mu_12=5, the additional energy loss rate induced by the NMM is ~6 erg/g/s near the He flash. Since this is not negligible compared with the released gravitational energy, the He flash would be  significantly delayed.
The increase in the core mass by the additional energy loss has been calculated by previous works (e.g. Sweigart & Gross, ApJS 126 (1978) 405, Arceo-Diaz et al., Astropart. Phys. 70 (2015) 1). They showed that the core mass is significantly increased if the neutrino emission rate is only a few times larger than the standard one.  We included these comments in the body of the paper and plotted the change in the core mass in Fig. 5 to make sure that our result is consistent with a previous result.

Reviewer's Comment:
2. Model dependence
The authors compute only models with 1 Msun with solar metallicity. What is the impact of changing neutrino energy loss rates by the NMM on the evolution of, for example, ~1.5 Msun? The impact on initial metallicity (CNO abundances in the hydrogen-burning shell) should be mentioned as well. These factors must influence the growth of the helium core at the giant branch and the lithium abundance in the surface by the CF mechanism.

Reply: As the referee points out, the Li abundance is dependent on the stellar mass and metallicity. We added Section. 3.3 and 3.4 to discuss the model dependence. We newly calculated models with masses of 0.8Msun and 1.5Msun and metallicities of Z=0.00136 and Z=0.007. We found that the effect of the neutrino magnetic moment is smaller in the 1.5Msun model while it is more significant in the 0.8Msun model. Also, we found that the effect of the neutrino magnetic moment on the sub-Solar metallicities is less significant than that on the Solar metallicity model.

Reviewer's Comment:
3. Thermohaline mixing
The authors employ the free parameter for the thermohaline mixing in MESA code as alpha_thm = 50 and 100, while Lattanzio et al. (2015, MNRAS, 446, 2673) discuss the difference in the result of the CF mechanism by changing the similar parameter (C_t) by orders of magnitudes, using various stellar evolution codes. According to their results using the MESA code with C_t >= 1000 (C_t is in the same order as alpha_thm), the surface lithium abundance depletes significantly at the tip of the RGB compared with the case with C_t = 100 and with the case with different stellar evolution codes. Although the value of alpha_thm (and C_t) is not yet determined from theory and observation, the dependence on the free parameter should be discussed.

Reply: As the referee points out, the efficiency of thermohaline mixing (i.e. alpha_thm or C_t) is uncertain. In order to discuss the dependence on the free parameter, we calculated the alpha_thm=1000 case in Fig.2 (bottom panel). In this model, Li is significantly depleted after the RGB bump, as discussed in Lattanzio et al. Our red giant models with alpha_thm=1000 show smaller lithium abundances than the observed samples do.

[Minor comments]

Reviewer's Comment:
As I expect a substantial revision in the next version, I will not point out too many details  for possible corrections.

Page 2, Line 19, right column:
However, the initial lithium abundance in the pre-main sequence is set to A(Li) = 2.8 to fit data.

Choosing A(Li) = 2.8 is not justified in this context. I guess the authors follow the same assumption as Kumar et al., but I think they also made a bad choice. There is no supporting evidence of A(Li) = 2.8 at the pre-main sequence phase. A possible excuse may be to compare with models in Kumar’s paper (and Schwab’s paper).

Reply: We admit that A(Li)=2.8 is not supported by observations. We follow the referee's suggestion and explain that A(Li)=2.8 is adopted to compare  the current calculations with the previous works in Section 2.

Reviewer's Comment:
Page 3, Line 45, left column:
Central helium burning is ignited when the nuclear energy production exceeds the energy loss rate. When mu_nu > 0 is adopted, the helium core at the ignition of central helium burning becomes heavier because of the additional energy loss.

The authors seem to misunderstand the core He-flashes, which worries me in the later discussions. The ignition of helium burning occurs at off-center in low-mass red giants. We do not call “central helium-burning” for low-mass red giants, but rather “off-center helium flashes” or “helium-core flashes”. The helium flash repeats several times during the core He-flash phase by shifting the ignition shells gradually toward the center. This can be observed as pulse-like behaviours in Fig. 2.

The reason for massive helium cores with increased neutrino energy loss is very ambiguous in this explanation. The relation between the neutrino energy loss and the mass of the helium core at the ignition is a bit complicated. If we increase the neutrino energy loss rate, the position of the initial helium flash moves outward by the electron conduction around the centre. Therefore the “delay” of the helium-core flashes depends on the competition between the heat flow toward the center (by heat conduction) and the energy loss from the centre (by neutrinos). I am not sure about the case of 1 Msun models with MESA code, but it is unbelievable to me that the effect of the “delay” is so significant as I mentioned in point 1 above.

reply: The referee correctly points out that the helium flash is ignited in an off-center shell because of the neutrino emission. In order to discuss the effect of the additional energy loss on the structure of the core, we showed the temperature profile in Fig. 4. It is seen that the position of the initial helium flash shifts outward because of the neutrino magnetic moments. Although the change in the energy loss rates discussed in this paper is only factors, the helium flash is significantly delayed. This is consistent with previous works as shown in Fig. 5.

Reviewer's Comment:
Page 3, Line 48, right column:
The enhancement of energy loss rate from neutrino emission affects Li abundances on stellar surfaces through a change in stellar structure, including He core mass and the evolution time scale.

We need more information on what is happening. The authors should clarify why the helium core mass changes very much. What is “the evolution time scale”? Do the authors find the different lifetimes on the giant branch?

Reply: We added Fig. 4 to show that the structure of the helium core is dependent on the NMM. As a result, the helium core mass just before the helium flash increases as shown also in previous works. In Figs. 7 and 8, we showed that internal mixing becomes more active and thus the mixing time scale becomes shorter when the NMM is larger. The lifetime on the red giant branch becomes shorter too, but here we meant the mixing time scale because it is what affects A(Li).

Reviewer's Comment:
Page 4, Line 57, right column:
Hence it might be possible to distinguish the two models by searching for lithium-rich RGs near the TRGB.

If possible, it would be better to provide a more quantitative discussion to distinguish the two models because the argument is very model-dependent. If we consider the uncertainties in mass, metallicity, and the position on the H-R diagram, it must be very difficult to compare two stars. Indeed it is almost impossible to determine the characteristics of the individual stars for the observed data in Fig. 2.

Reply: As the referee points out, the evolution of A(Li) depends on model parameters like alpha_thm. However, the difference between Schwab's and our scenarios spans for  four orders of magnitude as seen in Fig. 11. This qualitative difference cannot be attributed to the model uncertainties. 
The referee also points out that it is difficult to compare two stars because of observational uncertainties. However, it is not necessary to investigate each star. What discriminates the models observationally is the distribution of stars on the HR diagram. Because A(Li) in Schwab's model evolves much faster than in our model, it is impossible to find RGs near the TRGB with the enhanced A(Li) if Schwab's model is correct. On the other hand, if our model is correct, such stars will be discovered by future observations with more samples.

